Period spacings of $\gamma$ Doradus pulsators in the \textit{Kepler} field: Rossby and gravity modes in 82 stars

Rossby modes are the oscillations in a rotating fluid, whose restoring force is the Coriolis force. They provide an additional diagnostic to understand the rotation of stars, which complicates asteroseismic modelling. We report 82 $\gamma$\,Doradus stars for which clear period spacing patterns of both gravity and Rossby modes have been detected. The period spacings of both show a quasi-linear relation with the pulsation period but the slope is negative for the gravity modes and positive for the Rossby modes. Most Rossby modes have $k=-2, m=-1$. For only one star a series of $k=-1,m=-1$ modes is seen. For each pattern, the mean pulsation period, the mean period spacing, and the slope are measured. We find that the slope correlates with the mean period for Rossby mode patterns. The traditional approximation of rotation is used to measure the near-core rotation rate, assuming the star rotates rigidly. We report the near-core rotation rates, the asymptotic period spacings, and the radial orders of excited modes of these 82 main-sequence stars. The near-core rotation rates lie between $0.6\,\mathrm{d^{-1}}$ and $2.3\,\mathrm{d^{-1}}$. Six stars show surface rotation modulations, among which only KIC\,3341457 shows differential rotation while the other five stars have uniform rotations. The radial orders of excited modes show different distributions for the dipole and quadrupole gravity modes versus the Rossby modes.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> figures/published_level_latex_table.dat <==
\begin{table*} 
\caption{The mode identifications, mean pulsation periods, mean period spacings, slope, asymptotic spacings, near-core rotation rates, and the minimum and maximum of radial orders of 70 stars in this paper.}\label{tab:rot_Pi0_table} 
\begin{tabular}{rrrrrrrrrr} 
\hline
KIC & $k$ & $m$ & Mean $P$ & Mean $\Delta P$ & mean $\Sigma$ & $\Pi_0$ & $f_\mathrm{rot}  $ & min $n$ & max $n$\\ 
    &     &     &   days   &    Seconds      &   days/days   & Seconds & $\mathrm{d^{-1}} $ &         &        \\ 
\hline
2575161 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.4 & 250 & \phantom{$-$}$-0.0466 \pm 0.0009$ & \phantom{$-$}$4470\pm 20$ & \phantom{$-$}$1.833\pm 0.001$\phantom{$0$} & 21 & 55\\
        & $-2$ & $-1$ & 0.7 & 580 & $0.0753 \pm 0.0004$ &         &         & 9 & 28\\
2710594 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.7 & 360 & \phantom{$-$}$-0.0290 \pm 0.0003$ & \phantom{$-$}$4000\pm 10$ & \phantom{$-$}$0.9920\pm 0.0006$ & 28 & 87\\
        & $-2$ & $-1$ & 1.2 & 470 & $0.0381 \pm 0.0005$ &         &         & 21 & 65\\
3240967 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.6 & 320 & \phantom{$-$}$-0.0344 \pm 0.0002$ & \phantom{$-$}$4180\pm 20$ & \phantom{$-$}$1.2857\pm 0.0008$ & 31 & 59\\
        & $-2$ & $-1$ & 0.9 & 450 & $0.0507 \pm 0.0004$ &         &         & 14 & 52\\
3341457 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.4 & 120 & \phantom{$-$}$-0.0292 \pm 0.0007$ & \phantom{$-$}$3840\pm 40$ & \phantom{$-$}$1.859\pm 0.001$\phantom{$0$} & 42 & 80\\
        & $-2$ & $-1$ & 0.6 & 100 & $0.0526 \pm 0.0008$ &         &         & 35 & 61\\
3445468 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.6 & 200 & \phantom{$-$}$-0.0266 \pm 0.0004$ & \phantom{$-$}$3860\pm 10$ & \phantom{$-$}$1.2037\pm 0.0007$ & 36 & 102\\
        & $-2$ & $-1$ & 1.0 & 560 & $0.0377 \pm 0.0006$ &         &         & 17 & 43\\
3448365 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.7 & 330 & \phantom{$-$}$-0.0301 \pm 0.0008$ & \phantom{$-$}$4190\pm 10$ & \phantom{$-$}$1.0736\pm 0.0005$ & 29 & 81\\
        & $-2$ & $-1$ & 1.1 & 380 & $0.0440 \pm 0.0003$ &         &         & 18 & 70\\
3449625 & \phantom{$-$}$0$ & \phantom{$-$}$2$ & 0.3 & 300 & \phantom{$-$}$-0.0317 \pm 0.0008$ & \phantom{$-$}$3970\pm 10$ & \phantom{$-$}$1.0514\pm 0.0005$ & 25 & 48\\
        & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.7 & 380 & \phantom{$-$}$-0.0304 \pm 0.0002$ &         &         & 28 & 76\\
        & $-2$ & $-1$ & 1.1 & 310 & $0.049 \pm 0.001$\phantom{$0$} &         &         & 29 & 66\\
3626325 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.9 & 440 & \phantom{$-$}$-0.0248 \pm 0.0006$ & \phantom{$-$}$3910\pm 10$ & \phantom{$-$}$0.7820\pm 0.0005$ & 46 & 82\\
        & $-2$ & $-1$ & 1.6 & 690 & $0.0203 \pm 0.0006$ &         &         & 23 & 54\\
3868382 & \phantom{$-$}$0$ & \phantom{$-$}$2$ & 0.4 & 360 & \phantom{$-$}$-0.0325 \pm 0.0002$ & \phantom{$-$}$4450\pm 10$ & \phantom{$-$}$0.8441\pm 0.0004$ & 15 & 66\\
        & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.7 & 630 & \phantom{$-$}$-0.0320 \pm 0.0003$ &         &         & 21 & 69\\
        & $-2$ & $-1$ & 1.5 & 530 & $0.0358 \pm 0.0002$ &         &         & 19 & 63\\
3942392 & \phantom{$-$}$0$ & \phantom{$-$}$2$ & 0.2 & 120 & \phantom{$-$}$-0.0402 \pm 0.0006$ & \phantom{$-$}$4270\pm 30$ & \phantom{$-$}$1.627\pm 0.001$\phantom{$0$} & 25 & 63\\
        & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.5 & 230 & \phantom{$-$}$-0.0383 \pm 0.0003$ &         &         & 27 & 64\\
        & $-2$ & $-1$ & 0.7 & 120 & $0.0511 \pm 0.0005$ &         &         & 34 & 63\\
3971170 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.7 & 190 & \phantom{$-$}$-0.0264 \pm 0.0007$ & \phantom{$-$}$3920\pm 30$ & \phantom{$-$}$1.198\pm 0.001$\phantom{$0$} & 47 & 91\\
        & $-2$ & $-1$ & 1.0 & 240 & $0.066 \pm 0.001$\phantom{$0$} &         &         & 38 & 58\\
4069477 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.5 & 170 & \phantom{$-$}$-0.0328 \pm 0.0004$ & \phantom{$-$}$4020\pm 30$ & \phantom{$-$}$1.531\pm 0.002$\phantom{$0$} & 40 & 74\\
        & $-2$ & $-1$ & 0.8 & 640 & $0.0532 \pm 0.0006$ &         &         & 13 & 26\\
4076350 & \phantom{$-$}$0$ & \phantom{$-$}$2$ & 0.3 & 160 & \phantom{$-$}$-0.0583 \pm 0.0008$ & \phantom{$-$}$3470\pm 20$ & \phantom{$-$}$1.248\pm 0.001$\phantom{$0$} & 39 & 57\\
        & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.6 & 230 & \phantom{$-$}$-0.0454 \pm 0.0008$ &         &         & 47 & 78\\
        & $-2$ & $-1$ & 1.0 & 430 & $0.0412 \pm 0.0007$ &         &         & 20 & 54\\
4077558 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.6 & 260 & \phantom{$-$}$-0.0340 \pm 0.0001$ & \phantom{$-$}$3960\pm 10$ & \phantom{$-$}$1.2063\pm 0.0008$ & 30 & 87\\
        & $-2$ & $-1$ & 1.1 & 620 & $0.0409 \pm 0.0006$ &         &         & 13 & 40\\
4261149 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.7 & 220 & \phantom{$-$}$-0.0209 \pm 0.0009$ & \phantom{$-$}$4820\pm 40$ & \phantom{$-$}$1.1251\pm 0.0009$ & 45 & 83\\
        & $-2$ & $-1$ & 1.1 & 440 & $0.024 \pm 0.004$\phantom{$0$} &         &         & 27 & 38\\
4448157 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.6 & 260 & \phantom{$-$}$-0.0303 \pm 0.0003$ & \phantom{$-$}$4000\pm 20$ & \phantom{$-$}$1.1698\pm 0.0008$ & 33 & 85\\
        & $-2$ & $-1$ & 1.0 & 200 & $0.0461 \pm 0.0007$ &         &         & 37 & 69\\
4566474 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.6 & 280 & \phantom{$-$}$-0.0312 \pm 0.0006$ & \phantom{$-$}$4130\pm 10$ & \phantom{$-$}$1.2345\pm 0.0007$ & 30 & 77\\
        & $-2$ & $-1$ & 1.0 & 570 & $0.0435 \pm 0.0004$ &         &         & 15 & 42\\
4585982 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.6 & 180 & \phantom{$-$}$-0.0249 \pm 0.0003$ & \phantom{$-$}$3370\pm 20$ & \phantom{$-$}$1.3924\pm 0.0009$ & 40 & 97\\
        & $-2$ & $-1$ & 0.8 & 130 & $0.030 \pm 0.001$\phantom{$0$} &         &         & 41 & 88\\
4672176 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.4 & 200 & \phantom{$-$}$-0.0398 \pm 0.0005$ & \phantom{$-$}$4280\pm 20$ & \phantom{$-$}$1.748\pm 0.001$\phantom{$0$} & 25 & 68\\
        & $-2$ & $-1$ & 0.7 & 290 & $0.0723 \pm 0.0004$ &         &         & 11 & 47\\
4758316 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.6 & 380 & \phantom{$-$}$-0.0395 \pm 0.0004$ & \phantom{$-$}$4470\pm 20$ & \phantom{$-$}$1.2445\pm 0.0009$ & 24 & 62\\
        & $-2$ & $-1$ & 1.0 & 820 & $0.042 \pm 0.001$\phantom{$0$} &         &         & 13 & 24\\
4774208 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.4 & 190 & \phantom{$-$}$-0.0427 \pm 0.0005$ & \phantom{$-$}$4340\pm 20$ & \phantom{$-$}$1.834\pm 0.001$\phantom{$0$} & 30 & 58\\
        & $-2$ & $-1$ & 0.6 & 290 & $0.0751 \pm 0.0004$ &         &         & 11 & 45\\
4843037 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.5 & 180 & \phantom{$-$}$-0.0320 \pm 0.0003$ & \phantom{$-$}$3910\pm 20$ & \phantom{$-$}$1.627\pm 0.001$\phantom{$0$} & 32 & 75\\
        & $-2$ & $-1$ & 0.7 & 330 & $0.0604 \pm 0.0004$ &         &         & 13 & 52\\
4857064 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 1.1 & 570 & \phantom{$-$}$-0.0206 \pm 0.0002$ & \phantom{$-$}$3832\pm 9$\phantom{$0$} & \phantom{$-$}$0.5738\pm 0.0004$ & 40 & 103\\
        & $-2$ & $-1$ & 2.3 & 740 & $0.010 \pm 0.001$\phantom{$0$} &         &         & 38 & 61\\
4859790 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.5 & 240 & \phantom{$-$}$-0.0358 \pm 0.0004$ & \phantom{$-$}$4550\pm 20$ & \phantom{$-$}$1.4584\pm 0.0007$ & 29 & 65\\
        & $-2$ & $-1$ & 0.8 & 320 & $0.0611 \pm 0.0004$ &         &         & 11 & 61\\
5040435 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.5 & 190 & \phantom{$-$}$-0.0296 \pm 0.0004$ & \phantom{$-$}$4070\pm 30$ & \phantom{$-$}$1.440\pm 0.001$\phantom{$0$} & 35 & 78\\
        & $-2$ & $-1$ & 0.8 & 280 & $0.073 \pm 0.004$\phantom{$0$} &         &         & 30 & 41\\
5114382 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.7 & 230 & \phantom{$-$}$-0.0234 \pm 0.0002$ & \phantom{$-$}$4110\pm 30$ & \phantom{$-$}$1.140\pm 0.001$\phantom{$0$} & 47 & 82\\
        & $-2$ & $-1$ & 1.1 & 510 & $0.057 \pm 0.002$\phantom{$0$} &         &         & 22 & 44\\
5294571 & \phantom{$-$}$0$ & \phantom{$-$}$2$ & 0.2 & 100 & \phantom{$-$}$-0.0318 \pm 0.0004$ & \phantom{$-$}$4150\pm 20$ & \phantom{$-$}$1.6421\pm 0.0009$ & 36 & 63\\
        & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.5 & 200 & \phantom{$-$}$-0.0383 \pm 0.0005$ &         &         & 32 & 63\\
        & $-2$ & $-1$ & 0.7 & 250 & $0.0620 \pm 0.0004$ &         &         & 17 & 54\\
5391059 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.4 & 190 & \phantom{$-$}$-0.0419 \pm 0.0004$ & \phantom{$-$}$4210\pm 20$ & \phantom{$-$}$1.796\pm 0.001$\phantom{$0$} & 29 & 60\\
        & $-2$ & $-1$ & 0.7 & 340 & $0.0710 \pm 0.0002$ &         &         & 12 & 42\\
5476854 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 1.0 & 410 & \phantom{$-$}$-0.0183 \pm 0.0004$ & \phantom{$-$}$4060\pm 10$ & \phantom{$-$}$0.6647\pm 0.0004$ & 55 & 93\\
        & $-2$ & $-1$ & 1.9 & 630 & $0.0281 \pm 0.0006$ &         &         & 31 & 66\\
\hline
 \end{tabular} 
 \end{table*} 
 
 
\setcounter{table}{0} 
 
 
\begin{table*} 
\caption{continued.}\label{tab:rot_Pi0_table_2} 
\begin{tabular}{rrrrrrrrrr} 
\hline
KIC & $k$ & $m$ & Mean $P$ & Mean $\Delta P$ & mean $\Sigma$ & $\Pi_0$ & $f_\mathrm{rot}  $ & min $n$ & max $n$\\ 
    &     &     &   days   &    Seconds      &   days/days   & Seconds & $\mathrm{d^{-1}} $ &         &        \\ 
\hline
5640438 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.7 & 370 & \phantom{$-$}$-0.0276 \pm 0.0003$ & \phantom{$-$}$4230\pm 20$ & \phantom{$-$}$0.9788\pm 0.0005$ & 36 & 74\\
        & $-2$ & $-1$ & 1.2 & 390 & $0.0376 \pm 0.0003$ &         &         & 15 & 82\\
5706866 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.6 & 180 & \phantom{$-$}$-0.027 \pm 0.001$\phantom{$0$} & \phantom{$-$}$3610\pm 20$ & \phantom{$-$}$1.218\pm 0.001$\phantom{$0$} & 61 & 91\\
        & $-2$ & $-1$ & 1.1 & 610 & $0.0342 \pm 0.0004$ &         &         & 16 & 38\\
5708550 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.9 & 360 & \phantom{$-$}$-0.0233 \pm 0.0004$ & \phantom{$-$}$3840\pm 10$ & \phantom{$-$}$0.7911\pm 0.0006$ & 41 & 100\\
        & $-2$ & $-1$ & 1.7 & 800 & $0.010 \pm 0.001$\phantom{$0$} &         &         & 17 & 41\\
5721632 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.4 & 320 & \phantom{$-$}$-0.0479 \pm 0.0005$ & \phantom{$-$}$4371\pm 8$\phantom{$0$} & \phantom{$-$}$1.6969\pm 0.0009$ & 18 & 54\\
        & $-2$ & $-1$ & 0.7 & 220 & $0.0696 \pm 0.0004$ &         &         & 25 & 44\\
        & $-1$ & $-1$ & 1.9 & 4270 & $0.094 \pm 0.001$\phantom{$0$} &         &         & 25 & 43\\
5801556 & \phantom{$-$}$0$ & \phantom{$-$}$2$ & 0.3 & 230 & \phantom{$-$}$-0.0401 \pm 0.0008$ & \phantom{$-$}$4240\pm 20$ & \phantom{$-$}$1.2186\pm 0.0008$ & 20 & 56\\
        & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.6 & 230 & \phantom{$-$}$-0.042 \pm 0.002$\phantom{$0$} &         &         & 44 & 70\\
        & $-2$ & $-1$ & 1.1 & 740 & $0.0335 \pm 0.0006$ &         &         & 13 & 30\\
5984615 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.8 & 240 & \phantom{$-$}$-0.0235 \pm 0.0002$ & \phantom{$-$}$3820\pm 20$ & \phantom{$-$}$0.9892\pm 0.0007$ & 48 & 102\\
        & $-2$ & $-1$ & 1.3 & 530 & $0.0368 \pm 0.0008$ &         &         & 21 & 62\\
6048255 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.6 & 170 & \phantom{$-$}$-0.0252 \pm 0.0002$ & \phantom{$-$}$3750\pm 30$ & \phantom{$-$}$1.3748\pm 0.0009$ & 44 & 95\\
        & $-2$ & $-1$ & 0.8 & 130 & $0.0374 \pm 0.0005$ &         &         & 41 & 77\\
6291473 & \phantom{$-$}$0$ & \phantom{$-$}$2$ & 0.2 & 110 & \phantom{$-$}$-0.0329 \pm 0.0004$ & \phantom{$-$}$5770\pm 40$ & \phantom{$-$}$1.671\pm 0.001$\phantom{$0$} & 21 & 64\\
        & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.5 & 210 & \phantom{$-$}$-0.0342 \pm 0.0004$ &         &         & 27 & 58\\
        & $-2$ & $-1$ & 0.7 & 310 & $0.11 \pm 0.02$\phantom{$0$}\phantom{$0$} &         &         & 23 & 30\\
6301745 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.3 & 210 & \phantom{$-$}$-0.0495 \pm 0.0007$ & \phantom{$-$}$4210\pm 40$ & \phantom{$-$}$2.297\pm 0.002$\phantom{$0$} & 23 & 43\\
        & $-2$ & $-1$ & 0.5 & 110 & $0.0672 \pm 0.0008$ &         &         & 23 & 48\\
6468987 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.5 & 230 & \phantom{$-$}$-0.035 \pm 0.001$\phantom{$0$} & \phantom{$-$}$4020\pm 50$ & \phantom{$-$}$1.551\pm 0.002$\phantom{$0$} & 30 & 65\\
        & $-2$ & $-1$ & 0.7 & 190 & $0.07 \pm 0.01$\phantom{$0$}\phantom{$0$} &         &         & 38 & 46\\
6696689 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.7 & 180 & \phantom{$-$}$-0.0239 \pm 0.0002$ & \phantom{$-$}$3830\pm 20$ & \phantom{$-$}$1.1057\pm 0.0006$ & 52 & 105\\
        & $-2$ & $-1$ & 1.0 & 190 & $0.0347 \pm 0.0003$ &         &         & 45 & 80\\
6806005 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.6 & 240 & \phantom{$-$}$-0.0307 \pm 0.0006$ & \phantom{$-$}$4000\pm 20$ & \phantom{$-$}$1.3235\pm 0.0008$ & 35 & 72\\
        & $-2$ & $-1$ & 0.9 & 380 & $0.0501 \pm 0.0004$ &         &         & 14 & 61\\
6923424 & \phantom{$-$}$0$ & \phantom{$-$}$2$ & 0.2 & 80 & \phantom{$-$}$-0.0398 \pm 0.0005$ & \phantom{$-$}$4230\pm 30$ & \phantom{$-$}$2.023\pm 0.002$\phantom{$0$} & 23 & 75\\
        & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.4 & 240 & \phantom{$-$}$-0.0496 \pm 0.0006$ &         &         & 17 & 56\\
        & $-2$ & $-1$ & 0.5 & 80 & $0.0494 \pm 0.0006$ &         &         & 32 & 60\\
7039007 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.7 & 290 & \phantom{$-$}$-0.0300 \pm 0.0005$ & \phantom{$-$}$3970\pm 20$ & \phantom{$-$}$1.039\pm 0.001$\phantom{$0$} & 46 & 75\\
        & $-2$ & $-1$ & 1.2 & 650 & $0.0257 \pm 0.0007$ &         &         & 21 & 36\\
7137351 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.6 & 230 & \phantom{$-$}$-0.0329 \pm 0.0003$ & \phantom{$-$}$3820\pm 10$ & \phantom{$-$}$1.2129\pm 0.0009$ & 36 & 89\\
        & $-2$ & $-1$ & 1.0 & 550 & $0.0353 \pm 0.0003$ &         &         & 16 & 48\\
7436266 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.6 & 220 & \phantom{$-$}$-0.0298 \pm 0.0003$ & \phantom{$-$}$4070\pm 10$ & \phantom{$-$}$1.2897\pm 0.0007$ & 32 & 91\\
        & $-2$ & $-1$ & 0.9 & 370 & $0.0487 \pm 0.0006$ &         &         & 10 & 68\\
7538181 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.6 & 260 & \phantom{$-$}$-0.0335 \pm 0.0008$ & \phantom{$-$}$3840\pm 20$ & \phantom{$-$}$1.1939\pm 0.0009$ & 41 & 73\\
        & $-2$ & $-1$ & 1.1 & 580 & $0.0405 \pm 0.0009$ &         &         & 14 & 41\\
7551589 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.6 & 180 & \phantom{$-$}$-0.0292 \pm 0.0003$ & \phantom{$-$}$3820\pm 20$ & \phantom{$-$}$1.3182\pm 0.0009$ & 43 & 91\\
        & $-2$ & $-1$ & 0.9 & 490 & $0.0460 \pm 0.0008$ &         &         & 15 & 46\\
7583663 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.6 & 280 & \phantom{$-$}$-0.0307 \pm 0.0005$ & \phantom{$-$}$4220\pm 20$ & \phantom{$-$}$1.1608\pm 0.0007$ & 38 & 71\\
        & $-2$ & $-1$ & 1.0 & 180 & $0.0385 \pm 0.0005$ &         &         & 39 & 70\\
7596250 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.6 & 350 & \phantom{$-$}$-0.0346 \pm 0.0005$ & \phantom{$-$}$4290\pm 20$ & \phantom{$-$}$1.1876\pm 0.0007$ & 28 & 67\\
        & $-2$ & $-1$ & 1.0 & 590 & $0.0502 \pm 0.0006$ &         &         & 17 & 38\\
7621649 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.8 & 510 & \phantom{$-$}$-0.0270 \pm 0.0002$ & \phantom{$-$}$3990\pm 10$ & \phantom{$-$}$0.7745\pm 0.0004$ & 31 & 81\\
        & $-2$ & $-1$ & 1.6 & 530 & $0.0307 \pm 0.0004$ &         &         & 29 & 63\\
7778826 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.4 & 270 & \phantom{$-$}$-0.0510 \pm 0.0004$ & \phantom{$-$}$4020\pm 30$ & \phantom{$-$}$2.060\pm 0.002$\phantom{$0$} & 21 & 48\\
        & $-2$ & $-1$ & 0.6 & 330 & $0.0792 \pm 0.0007$ &         &         & 9 & 41\\
8198031 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.4 & 170 & \phantom{$-$}$-0.0375 \pm 0.0005$ & \phantom{$-$}$4140\pm 20$ & \phantom{$-$}$1.855\pm 0.001$\phantom{$0$} & 26 & 75\\
        & $-2$ & $-1$ & 0.6 & 370 & $0.0767 \pm 0.0006$ &         &         & 13 & 39\\
8263970 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.4 & 170 & \phantom{$-$}$-0.0393 \pm 0.0007$ & \phantom{$-$}$4180\pm 20$ & \phantom{$-$}$1.946\pm 0.001$\phantom{$0$} & 22 & 77\\
        & $-2$ & $-1$ & 0.6 & 470 & $0.0786 \pm 0.0001$ &         &         & 11 & 30\\
8316105 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.6 & 300 & \phantom{$-$}$-0.0354 \pm 0.0005$ & \phantom{$-$}$4240\pm 20$ & \phantom{$-$}$1.3352\pm 0.0008$ & 25 & 71\\
        & $-2$ & $-1$ & 0.9 & 420 & $0.0539 \pm 0.0004$ &         &         & 16 & 51\\
8330056 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.4 & 170 & \phantom{$-$}$-0.0393 \pm 0.0005$ & \phantom{$-$}$4100\pm 20$ & \phantom{$-$}$1.913\pm 0.001$\phantom{$0$} & 27 & 69\\
        & $-2$ & $-1$ & 0.6 & 390 & $0.0731 \pm 0.0006$ &         &         & 10 & 43\\
8351778 & \phantom{$-$}$0$ & \phantom{$-$}$2$ & 0.3 & 260 & \phantom{$-$}$-0.0361 \pm 0.0007$ & \phantom{$-$}$3760\pm 20$ & \phantom{$-$}$0.9645\pm 0.0009$ & 30 & 58\\
        & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.7 & 320 & \phantom{$-$}$-0.0262 \pm 0.0002$ &         &         & 41 & 85\\
        & $-2$ & $-1$ & 1.2 & 130 & $0.026 \pm 0.002$\phantom{$0$} &         &         & 72 & 86\\
8375138 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.5 & 200 & \phantom{$-$}$-0.0376 \pm 0.0003$ & \phantom{$-$}$4150\pm 20$ & \phantom{$-$}$1.6421\pm 0.0009$ & 30 & 66\\
        & $-2$ & $-1$ & 0.7 & 400 & $0.0659 \pm 0.0003$ &         &         & 9 & 43\\
8973529 & \phantom{$-$}$0$ & \phantom{$-$}$2$ & 0.3 & 140 & \phantom{$-$}$-0.0308 \pm 0.0003$ & \phantom{$-$}$4000\pm 20$ & \phantom{$-$}$1.204\pm 0.001$\phantom{$0$} & 23 & 91\\
        & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.6 & 320 & \phantom{$-$}$-0.0325 \pm 0.0004$ &         &         & 23 & 84\\
        & $-2$ & $-1$ & 0.9 & 220 & $0.066 \pm 0.002$\phantom{$0$} &         &         & 39 & 60\\
\hline
 \end{tabular} 
 \end{table*} 
 
 
\setcounter{table}{0} 
 
 
\begin{table*} 
\caption{continued.}\label{tab:rot_Pi0_table_3} 
\begin{tabular}{rrrrrrrrrr} 
\hline
KIC & $k$ & $m$ & Mean $P$ & Mean $\Delta P$ & mean $\Sigma$ & $\Pi_0$ & $f_\mathrm{rot}  $ & min $n$ & max $n$\\ 
    &     &     &   days   &    Seconds      &   days/days   & Seconds & $\mathrm{d^{-1}} $ &         &        \\ 
\hline
9210943 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.4 & 300 & \phantom{$-$}$-0.043 \pm 0.001$\phantom{$0$} & \phantom{$-$}$4310\pm 20$ & \phantom{$-$}$1.703\pm 0.001$\phantom{$0$} & 25 & 46\\
        & $-2$ & $-1$ & 0.7 & 410 & $0.0693 \pm 0.0005$ &         &         & 10 & 41\\
9419182 & \phantom{$-$}$0$ & \phantom{$-$}$2$ & 0.3 & 180 & \phantom{$-$}$-0.0385 \pm 0.0006$ & \phantom{$-$}$4190\pm 10$ & \phantom{$-$}$1.1510\pm 0.0006$ & 28 & 63\\
        & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.7 & 250 & \phantom{$-$}$-0.0282 \pm 0.0003$ &         &         & 38 & 83\\
        & $-2$ & $-1$ & 1.1 & 470 & $0.0434 \pm 0.0006$ &         &         & 16 & 62\\
9480469 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.5 & 160 & \phantom{$-$}$-0.032 \pm 0.001$\phantom{$0$} & \phantom{$-$}$4330\pm 20$ & \phantom{$-$}$1.554\pm 0.001$\phantom{$0$} & 41 & 73\\
        & $-2$ & $-1$ & 0.8 & 400 & $0.0647 \pm 0.0002$ &         &         & 12 & 45\\
9594007 & \phantom{$-$}$0$ & \phantom{$-$}$2$ & 0.2 & 130 & \phantom{$-$}$-0.0428 \pm 0.0005$ & \phantom{$-$}$3980\pm 20$ & \phantom{$-$}$1.671\pm 0.001$\phantom{$0$} & 28 & 54\\
        & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.5 & 200 & \phantom{$-$}$-0.0366 \pm 0.0008$ &         &         & 23 & 81\\
        & $-2$ & $-1$ & 0.7 & 160 & $0.0550 \pm 0.0007$ &         &         & 26 & 62\\
9594100 & \phantom{$-$}$0$ & \phantom{$-$}$2$ & 0.3 & 240 & \phantom{$-$}$-0.0370 \pm 0.0005$ & \phantom{$-$}$4110\pm 20$ & \phantom{$-$}$1.2159\pm 0.0009$ & 24 & 48\\
        & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.6 & 260 & \phantom{$-$}$-0.0313 \pm 0.0003$ &         &         & 32 & 78\\
        & $-2$ & $-1$ & 1.0 & 320 & $0.03 \pm 0.01$\phantom{$0$}\phantom{$0$} &         &         & 32 & 47\\
9652302 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.8 & 330 & \phantom{$-$}$-0.021 \pm 0.001$\phantom{$0$} & \phantom{$-$}$3710\pm 20$ & \phantom{$-$}$0.9147\pm 0.0006$ & 49 & 89\\
        & $-2$ & $-1$ & 1.3 & 270 & $0.061 \pm 0.003$\phantom{$0$} &         &         & 48 & 67\\
9716563 & \phantom{$-$}$0$ & \phantom{$-$}$2$ & 0.4 & 210 & \phantom{$-$}$-0.0258 \pm 0.0002$ & \phantom{$-$}$3860\pm 10$ & \phantom{$-$}$0.9081\pm 0.0008$ & 30 & 84\\
        & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.7 & 570 & \phantom{$-$}$-0.0307 \pm 0.0003$ &         &         & 24 & 68\\
        & $-2$ & $-1$ & 1.5 & 820 & $0.0119 \pm 0.0007$ &         &         & 18 & 27\\
9962653 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.4 & 200 & \phantom{$-$}$-0.0410 \pm 0.0004$ & \phantom{$-$}$4150\pm 20$ & \phantom{$-$}$1.763\pm 0.001$\phantom{$0$} & 28 & 62\\
        & $-2$ & $-1$ & 0.7 & 290 & $0.0686 \pm 0.0002$ &         &         & 11 & 50\\
10423501 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.8 & 480 & \phantom{$-$}$-0.0271 \pm 0.0002$ & \phantom{$-$}$4240\pm 20$ & \phantom{$-$}$0.8420\pm 0.0006$ & 30 & 77\\
        & $-2$ & $-1$ & 1.4 & 480 & $0.0339 \pm 0.0009$ &         &         & 37 & 51\\
10481462 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.4 & 210 & \phantom{$-$}$-0.052 \pm 0.001$\phantom{$0$} & \phantom{$-$}$4410\pm 30$ & \phantom{$-$}$2.208\pm 0.002$\phantom{$0$} & 18 & 53\\
        & $-2$ & $-1$ & 0.5 & 440 & $0.0973 \pm 0.0005$ &         &         & 11 & 26\\
10818266 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.4 & 250 & \phantom{$-$}$-0.0468 \pm 0.0005$ & \phantom{$-$}$4290\pm 20$ & \phantom{$-$}$1.849\pm 0.001$\phantom{$0$} & 19 & 57\\
        & $-2$ & $-1$ & 0.7 & 460 & $0.0772 \pm 0.0003$ &         &         & 11 & 34\\
10859386 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.4 & 290 & \phantom{$-$}$-0.045 \pm 0.001$\phantom{$0$} & \phantom{$-$}$4420\pm 30$ & \phantom{$-$}$1.813\pm 0.001$\phantom{$0$} & 24 & 45\\
        & $-2$ & $-1$ & 0.6 & 120 & $0.062 \pm 0.002$\phantom{$0$} &         &         & 35 & 52\\
11256244 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.8 & 300 & \phantom{$-$}$-0.0242 \pm 0.0002$ & \phantom{$-$}$3930\pm 10$ & \phantom{$-$}$0.9622\pm 0.0006$ & 46 & 85\\
        & $-2$ & $-1$ & 1.3 & 640 & $0.026 \pm 0.001$\phantom{$0$} &         &         & 23 & 45\\
11466960 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.6 & 210 & \phantom{$-$}$-0.0324 \pm 0.0005$ & \phantom{$-$}$4240\pm 10$ & \phantom{$-$}$1.3874\pm 0.0007$ & 30 & 83\\
        & $-2$ & $-1$ & 0.9 & 400 & $0.0560 \pm 0.0004$ &         &         & 13 & 53\\
11519475 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.5 & 190 & \phantom{$-$}$-0.0333 \pm 0.0003$ & \phantom{$-$}$4070\pm 30$ & \phantom{$-$}$1.576\pm 0.001$\phantom{$0$} & 30 & 76\\
        & $-2$ & $-1$ & 0.7 & 200 & $0.0550 \pm 0.0008$ &         &         & 31 & 50\\
11550154 & \phantom{$-$}$0$ & \phantom{$-$}$2$ & 0.2 & 90 & \phantom{$-$}$-0.0409 \pm 0.0003$ & \phantom{$-$}$4140\pm 20$ & \phantom{$-$}$2.017\pm 0.001$\phantom{$0$} & 25 & 59\\
        & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.4 & 140 & \phantom{$-$}$-0.0367 \pm 0.0006$ &         &         & 24 & 80\\
        & $-2$ & $-1$ & 0.6 & 320 & $0.0794 \pm 0.0005$ &         &         & 11 & 40\\
11571757 & \phantom{$-$}$0$ & \phantom{$-$}$2$ & 0.4 & 220 & \phantom{$-$}$-0.048 \pm 0.002$\phantom{$0$} & \phantom{$-$}$6130\pm 30$ & \phantom{$-$}$1.0291\pm 0.0005$ & 29 & 52\\
        & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.8 & 240 & \phantom{$-$}$-0.0223 \pm 0.0004$ &         &         & 32 & 105\\
        & $-2$ & $-1$ & 1.1 & 380 & $0.064 \pm 0.002$\phantom{$0$} &         &         & 26 & 46\\
11657371 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.4 & 250 & \phantom{$-$}$-0.0436 \pm 0.0007$ & \phantom{$-$}$3900\pm 40$ & \phantom{$-$}$1.848\pm 0.002$\phantom{$0$} & 27 & 52\\
        & $-2$ & $-1$ & 0.6 & 60 & $0.077 \pm 0.002$\phantom{$0$} &         &         & 50 & 71\\
11775251 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.6 & 190 & \phantom{$-$}$-0.0327 \pm 0.0003$ & \phantom{$-$}$4040\pm 20$ & \phantom{$-$}$1.4115\pm 0.0007$ & 32 & 89\\
        & $-2$ & $-1$ & 0.8 & 350 & $0.0572 \pm 0.0006$ &         &         & 15 & 49\\
11907454 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.6 & 240 & \phantom{$-$}$-0.0368 \pm 0.0006$ & \phantom{$-$}$4200\pm 20$ & \phantom{$-$}$1.3387\pm 0.0006$ & 31 & 75\\
        & $-2$ & $-1$ & 0.9 & 270 & $0.0543 \pm 0.0001$ &         &         & 11 & 67\\
12066947 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.4 & 140 & \phantom{$-$}$-0.0399 \pm 0.0009$ & \phantom{$-$}$4170\pm 30$ & \phantom{$-$}$2.159\pm 0.002$\phantom{$0$} & 26 & 65\\
        & $-2$ & $-1$ & 0.5 & 270 & $0.0804 \pm 0.0005$ &         &         & 12 & 45\\
12170722 & \phantom{$-$}$0$ & \phantom{$-$}$2$ & 0.2 & 100 & \phantom{$-$}$-0.0362 \pm 0.0004$ & \phantom{$-$}$4270\pm 20$ & \phantom{$-$}$1.702\pm 0.001$\phantom{$0$} & 23 & 78\\
        & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.5 & 150 & \phantom{$-$}$-0.0334 \pm 0.0002$ &         &         & 34 & 80\\
        & $-2$ & $-1$ & 0.7 & 390 & $0.0715 \pm 0.0005$ &         &         & 11 & 39\\
12303838 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.6 & 250 & \phantom{$-$}$-0.0329 \pm 0.0004$ & \phantom{$-$}$4160\pm 20$ & \phantom{$-$}$1.3301\pm 0.0007$ & 34 & 71\\
        & $-2$ & $-1$ & 0.8 & 190 & $0.0483 \pm 0.0005$ &         &         & 28 & 69\\
12520187 & \phantom{$-$}$0$ & \phantom{$-$}$1$ & 0.4 & 310 & \phantom{$-$}$-0.0568 \pm 0.0006$ & \phantom{$-$}$4650\pm 50$ & \phantom{$-$}$1.872\pm 0.002$\phantom{$0$} & 19 & 45\\
        & $-2$ & $-1$ & 0.6 & 90 & $0.062 \pm 0.003$\phantom{$0$} &         &         & 30 & 52\\
\hline
 \end{tabular} 
 \end{table*} 


==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
